Physically Embodied Deep Image Optimisation

Physical sketches are created by learning programs to control a drawing robot. A differentiable rasteriser is used to optimise sets of drawing strokes to match an input image, using deep networks to provide an encoding for which we can compute a loss. The optimised drawing primitives can then be translated into G-code commands which command a robot to draw the image using drawing instruments such as pens and pencils on a physical support medium.

==> images/loss.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,99); %set diagram left start at 0, and has height of 99

%Straight Lines [id:da16441440253977535] 
\draw [color={rgb, 255:red, 144; green, 19; blue, 254 }  ,draw opacity=1 ] [dash pattern={on 3.75pt off 1.5pt}]  (65,72) -- (172,72) ;
\draw [shift={(175,72)}, rotate = 180] [fill={rgb, 255:red, 144; green, 19; blue, 254 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (5.36,-2.57) -- (0,0) -- (5.36,2.57) -- cycle    ;
%Straight Lines [id:da1902223170295494] 
\draw [color={rgb, 255:red, 144; green, 19; blue, 254 }  ,draw opacity=1 ] [dash pattern={on 3.75pt off 1.5pt}]  (50,60) -- (187,60) ;
\draw [shift={(190,60)}, rotate = 180] [fill={rgb, 255:red, 144; green, 19; blue, 254 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (5.36,-2.57) -- (0,0) -- (5.36,2.57) -- cycle    ;
%Straight Lines [id:da11685504266808766] 
\draw [color={rgb, 255:red, 144; green, 19; blue, 254 }  ,draw opacity=1 ] [dash pattern={on 3.75pt off 1.5pt}]  (40,43) -- (197,43) ;
\draw [shift={(200,43)}, rotate = 180] [fill={rgb, 255:red, 144; green, 19; blue, 254 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (5.36,-2.57) -- (0,0) -- (5.36,2.57) -- cycle    ;
%Straight Lines [id:da9111379992752315] 
\draw [color={rgb, 255:red, 144; green, 19; blue, 254 }  ,draw opacity=1 ] [dash pattern={on 3.75pt off 1.5pt}]  (30,15) -- (202,15) ;
\draw [shift={(205,15)}, rotate = 180] [fill={rgb, 255:red, 144; green, 19; blue, 254 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (5.36,-2.57) -- (0,0) -- (5.36,2.57) -- cycle    ;
%Shape: Rectangle [id:dp4270959786228288] 
\draw  [fill={rgb, 255:red, 136; green, 183; blue, 237 }  ,fill opacity=1 ] (30,0) -- (35,0) -- (35,30) -- (30,30) -- cycle ;
%Shape: Rectangle [id:dp5431488334194503] 
\draw  [fill={rgb, 255:red, 136; green, 183; blue, 237 }  ,fill opacity=1 ] (25,35) -- (40,35) -- (40,50) -- (25,50) -- cycle ;
%Shape: Rectangle [id:dp8932679962591175] 
\draw  [fill={rgb, 255:red, 136; green, 183; blue, 237 }  ,fill opacity=1 ] (15,55) -- (50,55) -- (50,65) -- (15,65) -- cycle ;
%Shape: Rectangle [id:dp7495565801989317] 
\draw  [fill={rgb, 255:red, 136; green, 183; blue, 237 }  ,fill opacity=1 ] (0,70) -- (65,70) -- (65,75) -- (0,75) -- cycle ;
%Shape: Rectangle [id:dp19769506117823576] 
\draw  [fill={rgb, 255:red, 136; green, 183; blue, 237 }  ,fill opacity=1 ] (105,0) -- (110,0) -- (110,30) -- (105,30) -- cycle ;
%Shape: Rectangle [id:dp5838933817340315] 
\draw  [fill={rgb, 255:red, 136; green, 183; blue, 237 }  ,fill opacity=1 ] (100,35) -- (115,35) -- (115,50) -- (100,50) -- cycle ;
%Shape: Rectangle [id:dp660168773914251] 
\draw  [fill={rgb, 255:red, 136; green, 183; blue, 237 }  ,fill opacity=1 ] (90,55) -- (125,55) -- (125,65) -- (90,65) -- cycle ;
%Shape: Rectangle [id:dp5578410265523959] 
\draw  [fill={rgb, 255:red, 136; green, 183; blue, 237 }  ,fill opacity=1 ] (75,70) -- (140,70) -- (140,75) -- (75,75) -- cycle ;
%Shape: Rectangle [id:dp27205710153892304] 
\draw  [fill={rgb, 255:red, 234; green, 219; blue, 77 }  ,fill opacity=1 ] (205,0) -- (210,0) -- (210,30) -- (205,30) -- cycle ;
%Shape: Rectangle [id:dp5785921652921255] 
\draw  [fill={rgb, 255:red, 234; green, 219; blue, 77 }  ,fill opacity=1 ] (200,35) -- (215,35) -- (215,50) -- (200,50) -- cycle ;
%Shape: Rectangle [id:dp9135723376614204] 
\draw  [fill={rgb, 255:red, 234; green, 219; blue, 77 }  ,fill opacity=1 ] (190,55) -- (225,55) -- (225,65) -- (190,65) -- cycle ;
%Shape: Rectangle [id:dp47665799026254585] 
\draw  [fill={rgb, 255:red, 234; green, 219; blue, 77 }  ,fill opacity=1 ] (175,70) -- (240,70) -- (240,75) -- (175,75) -- cycle ;
%Shape: Rectangle [id:dp7000628753435212] 
\draw  [fill={rgb, 255:red, 234; green, 219; blue, 77 }  ,fill opacity=1 ] (310,0) -- (315,0) -- (315,30) -- (310,30) -- cycle ;
%Shape: Rectangle [id:dp321962298501995] 
\draw  [fill={rgb, 255:red, 234; green, 219; blue, 77 }  ,fill opacity=1 ] (310,35) -- (315,35) -- (315,50) -- (310,50) -- cycle ;
%Shape: Rectangle [id:dp8299275884294257] 
\draw  [fill={rgb, 255:red, 234; green, 219; blue, 77 }  ,fill opacity=1 ] (310,55) -- (315,55) -- (315,65) -- (310,65) -- cycle ;
%Shape: Rectangle [id:dp37752197997037906] 
\draw  [fill={rgb, 255:red, 234; green, 219; blue, 77 }  ,fill opacity=1 ] (310,70) -- (315,70) -- (315,75) -- (310,75) -- cycle ;
%Straight Lines [id:da6915482484861915] 
\draw [color={rgb, 255:red, 144; green, 19; blue, 254 }  ,draw opacity=1 ] [dash pattern={on 3.75pt off 1.5pt}]  (240,72) -- (307,72) ;
\draw [shift={(310,72)}, rotate = 180] [fill={rgb, 255:red, 144; green, 19; blue, 254 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (5.36,-2.57) -- (0,0) -- (5.36,2.57) -- cycle    ;
%Straight Lines [id:da7362141401824003] 
\draw [color={rgb, 255:red, 144; green, 19; blue, 254 }  ,draw opacity=1 ] [dash pattern={on 3.75pt off 1.5pt}]  (225,60) -- (307,60) ;
\draw [shift={(310,60)}, rotate = 180] [fill={rgb, 255:red, 144; green, 19; blue, 254 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (5.36,-2.57) -- (0,0) -- (5.36,2.57) -- cycle    ;
%Straight Lines [id:da38601367903178896] 
\draw [color={rgb, 255:red, 144; green, 19; blue, 254 }  ,draw opacity=1 ] [dash pattern={on 3.75pt off 1.5pt}]  (215,43) -- (307,43) ;
\draw [shift={(310,43)}, rotate = 180] [fill={rgb, 255:red, 144; green, 19; blue, 254 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (5.36,-2.57) -- (0,0) -- (5.36,2.57) -- cycle    ;
%Straight Lines [id:da2160038845125163] 
\draw [color={rgb, 255:red, 144; green, 19; blue, 254 }  ,draw opacity=1 ] [dash pattern={on 3.75pt off 1.5pt}]  (210,15) -- (307,15) ;
\draw [shift={(310,15)}, rotate = 180] [fill={rgb, 255:red, 144; green, 19; blue, 254 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (5.36,-2.57) -- (0,0) -- (5.36,2.57) -- cycle    ;
%Shape: Rectangle [id:dp10367351593163687] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (127,23) -- (187,23) -- (187,58) -- (127,58) -- cycle ;
%Shape: Rectangle [id:dp9352528907440703] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (235,23) -- (300,23) -- (300,58) -- (235,58) -- cycle ;
%Straight Lines [id:da8365695079011866] 
\draw [color={rgb, 255:red, 144; green, 19; blue, 254 }  ,draw opacity=1 ] [dash pattern={on 3.75pt off 1.5pt}]  (315,43) -- (392,43) ;
\draw [shift={(395,43)}, rotate = 180] [fill={rgb, 255:red, 144; green, 19; blue, 254 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (5.36,-2.57) -- (0,0) -- (5.36,2.57) -- cycle    ;
%Shape: Rectangle [id:dp3167089634566429] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (325,23) -- (380,23) -- (380,58) -- (325,58) -- cycle ;

% Text Node
\draw (157,40.5) node  [font=\footnotesize] [align=left] {\begin{minipage}[lt]{40.8pt}\setlength\topsep{0pt}
\begin{center}
Normalise\\Subtract
\end{center}

\end{minipage}};
% Text Node
\draw (267.5,40.5) node  [font=\footnotesize] [align=left] {\begin{minipage}[lt]{44.2pt}\setlength\topsep{0pt}
\begin{center}
L2 Norm\\Spatial Avg
\end{center}

\end{minipage}};
% Text Node
\draw (352.5,40.5) node  [font=\footnotesize] [align=left] {\begin{minipage}[lt]{37.4pt}\setlength\topsep{0pt}
\begin{center}
Weighted\\Avg
\end{center}

\end{minipage}};
% Text Node
\draw (396,30.4) node [anchor=north west][inner sep=0.75pt]    {$\perceploss$};
% Text Node
\draw (27,77.4) node [anchor=north west][inner sep=0.75pt]    {$\mathbf{S}$};
% Text Node
\draw (102,77.4) node [anchor=north west][inner sep=0.75pt]    {$\mathbf{P}$};


\end{tikzpicture}

